Predicting Tags For Programming Tasks by Combining Textual And Source Code Data

Competitive programming remains a very popular activity that combines both software engineering and education. In order to prepare and to practice, contestants use extensive archives of problems from past contents available on various competitive programming platforms. One way to make this process more effective is to provide an automatic tag system for the tasks. Prior works do that by either using the tasks' problem statements or the code of their solutions. In this study, we investigate which information source is more valuable for tag prediction. To answer that question, we compare existing approaches of both types on the same dataset and with the same set of tags. Then, we propose a novel approach, which is an ensemble of the Gated Graph Neural Network model for analyzing solutions and the Bidirectional Encoder Representations from Transformers model for processing statements. Our experiments show that our approach outperforms previously proposed models by 0.175 of the PR-AUC metric.

==> tables/scores-code-based-single.csv <==
approach,paper,prauc,fscore,precision,recall,sepline
metrics + AdaBoost,shalaby2017automatic,0.225,0.270,0.208,0.474,False
metrics + RF,shalaby2017automatic,0.254,0.303,0.282,0.376,False
metrics + SVM,shalaby2017automatic,0.225,0.272,0.245,0.495,False
character-wise CNN,sudha2017classification,0.249,0.289,0.306,0.323,False
GGNN,,\textbf{0.393},\textbf{0.430},0.467,0.446,True

==> tables/scores-code-based.csv <==
approach,paper,prauc,fscore,precision,recall,sepline
metrics + AdaBoost,shalaby2017automatic,0.325,0.356,0.341,0.452,False
metrics + RF,shalaby2017automatic,0.388,0.389,0.386,0.467,False
metrics + SVM,shalaby2017automatic,0.363,0.339,0.297,0.564,False
character-wise CNN,sudha2017classification,0.372,0.360,0.377,0.414,False
GGNN + Attention,,\textbf{0.514},\textbf{0.517},0.487,0.594,True

==> tables/scores-final.csv <==
approach,paper,prauc,fscore,precision,recall,sepline
BoW + DT,Bora2016PredictingAA,0.257,0.236,0.233,0.249,False
CNN Ensemble,shrivastava2019predicting,0.278,0.268,0.271,0.327,False
metrics + RF,shalaby2017automatic,0.388,0.389,0.386,0.467,False
Code + CNN,sudha2017classification,0.367,0.392,0.429,0.419,False
BERT,,0.273,0.308,0.268,0.417,True
GGNN + Attention,,0.514,0.517,0.487,0.594,False
BERT + GGNN,,\textbf{0.542},\textbf{0.532},0.489,0.618,False

==> tables/scores-text-based.csv <==
approach,paper,prauc,fscore,precision,recall,sepline
OHE + LSTM,Bora2016PredictingAA,0.177,0.236,0.188,0.385,False
BoW + LR,Bora2016PredictingAA,0.227,0.252,0.252,0.306,False
word2vec + LSTM,Bora2016PredictingAA,0.185,0.255,0.252,0.362,False
TWE + CNN,shrivastava2019predicting,0.268,0.303,0.295,0.372,False
GloVe + CNN,shrivastava2019predicting,0.276,0.292,0.263,0.388,False
CNN Ensemble,shrivastava2019predicting,\textbf{0.278},0.289,0.296,0.338,False
OHE + LSTM,iancu2019multi,0.203,0.259,0.212,0.409,False
word2vec + LSTM,iancu2019multi,0.210,0.280,0.252,0.400,False
TF-IDF + DT,iancu2019multi,0.250,0.207,0.219,0.203,False
BERT,,0.273,\textbf{0.308},0.268,0.417,True
